Non-conforming finite elements on polytopal meshes

In this work we present a generic framework for non-conforming finite elements on polytopal meshes, characterised by elements that can be generic polygons/polyhedra. We first present the functional framework on the example of a linear elliptic problem representing a single-phase flow in porous medium. This framework gathers a wide variety of possible non-conforming methods, and an error estimate is provided for this simple model. We then turn to the application of the functional framework to the case of a steady degenerate elliptic equation, for which a mass-lumping technique is required; here, this technique simply consists in using a different --piecewise constant-- function reconstruction from the chosen degrees of freedom. A convergence result is stated for this degenerate model. Then, we introduce a novel specific non-conforming method, dubbed Locally Enriched Polytopal Non-Conforming (LEPNC). These basis functions comprise functions dedicated to each face of the mesh (and associated with average values on these faces), together with functions spanning the local $\mathbb{P}^1$ space in each polytopal element. The analysis of the interpolation properties of these basis functions is provided, and mass-lumping techniques are presented. Numerical tests are presented to assess the efficiency and the accuracy of this method on various examples. Finally, we show that generic polytopal non-conforming methods, including the LEPNC, can be plugged into the gradient discretization method framework, which makes them amenable to all the error estimates and convergence results that were established in this framework for a variety of models.

==> dat/testL/hho_hexa.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.241412 0.0118658 0.0578933 0.0994424 400 7.24115 9.01096
0.129713 0.00324178 0.0304318 0.055241 1400 7.85753 10.1447
0.0657364 0.000836183 0.0154514 0.0286736 5200 7.97343 10.6974
0.0329799 0.000211901 0.00776858 0.0145248 20000 8.00225 10.8467
0.016504 5.33218e-05 0.00389324 0.00729842 78400 8.00944 10.8848


==> dat/testL/hho_kershaw.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.166596 0.00305936 0.0443062 0.0988403 2380 11.0993 59.057
0.111557 0.00139265 0.029003 0.0660786 5304 11.0993 61.6383
0.0838522 0.000791215 0.0216254 0.0496122 9384 11.0993 63.5816
0.0671705 0.000508922 0.0172579 0.0397107 14620 11.0993 64.7923
0.0560247 0.000354425 0.0143628 0.033102 21012 11.0993 65.6184


==> dat/testL/hho_locref.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.0308306 0.0818517 0.115168 352 2.82843 2.82843
0.0883883 0.007919 0.039164 0.0581081 1344 2.82843 2.82843
0.0441942 0.00200366 0.0193533 0.0292428 5248 2.82843 2.82843
0.0220971 0.000503745 0.00965039 0.0146757 20736 2.82843 2.82843


==> dat/testL/lepnc_hexa.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.0216981 0.312459 0.312459 400 7.24115 9.01096
0.129713 0.00597883 0.189122 0.189122 1400 7.85753 10.1447
0.0657364 0.00150308 0.100963 0.100963 5200 7.97343 10.6974
0.0329799 0.000376621 0.0515909 0.0515909 20000 8.00225 10.8467
0.016504 9.4365e-05 0.025997 0.025997 78400 8.00944 10.8848


==> dat/testL/lepnc_kershaw.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.166596 0.00592507 0.519172 0.519172 2380 11.0993 59.057
0.111557 0.00265316 0.374884 0.374884 5304 11.0993 61.6383
0.0838522 0.00149618 0.290089 0.290089 9384 11.0993 63.5816
0.0671705 0.000958655 0.235614 0.235614 14620 11.0993 64.7923
0.0560247 0.000666143 0.198007 0.198007 21012 11.0993 65.6184


==> dat/testL/lepnc_locref.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.00681266 0.113172 0.113172 352 2.82843 2.82843
0.0883883 0.00166897 0.0539464 0.0539464 1344 2.82843 2.82843
0.0441942 0.000414547 0.0262626 0.0262626 5248 2.82843 2.82843
0.0220971 0.000103382 0.0129479 0.0129479 20736 2.82843 2.82843


==> dat/testP1/m1_hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.0306899 0.0306899 0.315787 0.315787 400 7.24115 9.01096
0.129713 0.00918941 0.00918941 0.184365 0.184365 1400 7.85753 10.1447
0.0657364 0.00246349 0.00246349 0.0976845 0.0976845 5200 7.97343 10.6974
0.0329799 0.000631507 0.000631507 0.0498027 0.0498027 20000 8.00225 10.8467
0.016504 0.000159412 0.000159412 0.0250745 0.0250745 78400 8.00944 10.8848


==> dat/testP1/m1_kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.328757 0.0843674 0.0843674 0.914774 0.914774 612 11.0993 54.1575
0.166596 0.0408863 0.0408863 0.726833 0.726833 2380 11.0993 59.057
0.111557 0.0257769 0.0257769 0.58558 0.58558 5304 11.0993 61.6383
0.0838522 0.018311 0.018311 0.477606 0.477606 9384 11.0993 63.5816
0.0671705 0.0144866 0.0144866 0.406344 0.406344 14620 11.0993 64.7923
0.0560247 0.0121335 0.0121335 0.342977 0.342977 21012 11.0993 65.6184


==> dat/testP1/m1_locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.0825581 0.0825581 0.421465 0.421465 352 2.82843 2.82843
0.0883883 0.0208727 0.0208727 0.222267 0.222267 1344 2.82843 2.82843
0.0441942 0.00540199 0.00540199 0.112801 0.112801 5248 2.82843 2.82843
0.0220971 0.00145598 0.00145598 0.0566168 0.0566168 20736 2.82843 2.82843


==> dat/testP1/m2_hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.0973883 0.0973883 0.450317 0.450317 400 7.24115 9.01096
0.129713 0.042515 0.042515 0.273023 0.273023 1400 7.85753 10.1447
0.0657364 0.0139392 0.0139392 0.146234 0.146234 5200 7.97343 10.6974
0.0329799 0.0045039 0.0045039 0.0747544 0.0747544 20000 8.00225 10.8467
0.016504 0.00171661 0.00171661 0.0376462 0.0376462 78400 8.00944 10.8848


==> dat/testP1/m2_kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.328757 0.112203 0.112203 0.969579 0.969579 612 11.0993 54.1575
0.166596 0.0460397 0.0460397 0.871091 0.871091 2380 11.0993 59.057
0.111557 0.0305049 0.0305049 0.781722 0.781722 5304 11.0993 61.6383
0.0838522 0.0223871 0.0223871 0.691769 0.691769 9384 11.0993 63.5816
0.0671705 0.018004 0.018004 0.615411 0.615411 14620 11.0993 64.7923
0.0560247 0.0157415 0.0157415 0.540105 0.540105 21012 11.0993 65.6184


==> dat/testP1/m2_locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.15299 0.15299 0.52032 0.52032 352 2.82843 2.82843
0.0883883 0.0513681 0.0513681 0.289251 0.289251 1344 2.82843 2.82843
0.0441942 0.0180031 0.0180031 0.148144 0.148144 5248 2.82843 2.82843
0.0220971 0.00639079 0.00639079 0.0745336 0.0745336 20736 2.82843 2.82843


==> dat/testP1/m3_hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.204318 0.204318 0.506359 0.506359 400 7.24115 9.01096
0.129713 0.0698049 0.0698049 0.306893 0.306893 1400 7.85753 10.1447
0.0657364 0.0222072 0.0222072 0.164517 0.164517 5200 7.97343 10.6974
0.0329799 0.00736846 0.00736846 0.08391 0.08391 20000 8.00225 10.8467
0.016504 0.00276832 0.00276832 0.042152 0.042152 78400 8.00944 10.8848


==> dat/testP1/m3_kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.328757 0.322767 0.322767 0.980981 0.980981 612 11.0993 54.1575
0.166596 0.0719197 0.0719197 0.921032 0.921032 2380 11.0993 59.057
0.111557 0.0586253 0.0586253 0.858508 0.858508 5304 11.0993 61.6383
0.0838522 0.0482969 0.0482969 0.78859 0.78859 9384 11.0993 63.5816
0.0671705 0.0423273 0.0423273 0.723014 0.723014 14620 11.0993 64.7923
0.0560247 0.0402726 0.0402726 0.651157 0.651157 21012 11.0993 65.6184


==> dat/testP1/m3_locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.476618 0.476618 0.582591 0.582591 352 2.82843 2.82843
0.0883883 0.189986 0.189986 0.330953 0.330953 1344 2.82843 2.82843
0.0441942 0.0640338 0.0640338 0.170445 0.170445 5248 2.82843 2.82843
0.0220971 0.0219825 0.0219825 0.085854 0.085854 20736 2.82843 2.82843


==> dat/testP1/m4_hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.337889 0.337889 0.53627 0.53627 400 7.24115 9.01096
0.129713 0.107917 0.107917 0.333764 0.333764 1400 7.85753 10.1447
0.0657364 0.0341194 0.0341194 0.180076 0.180076 5200 7.97343 10.6974
0.0329799 0.0107852 0.0107852 0.0920878 0.0920878 20000 8.00225 10.8467
0.016504 0.00417076 0.00417076 0.0462938 0.0462938 78400 8.00944 10.8848


==> dat/testP1/m4_kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.328757 0.552294 0.552294 0.985444 0.985444 612 11.0993 54.1575
0.166596 0.137251 0.137251 0.943815 0.943815 2380 11.0993 59.057
0.111557 0.119244 0.119244 0.896216 0.896216 5304 11.0993 61.6383
0.0838522 0.102182 0.102182 0.840187 0.840187 9384 11.0993 63.5816
0.0671705 0.0921566 0.0921566 0.784986 0.784986 14620 11.0993 64.7923
0.0560247 0.0903075 0.0903075 0.719566 0.719566 21012 11.0993 65.6184



==> dat/testP1/m4_locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.797437 0.797437 0.648937 0.648937 352 2.82843 2.82843
0.0883883 0.262455 0.262455 0.369477 0.369477 1344 2.82843 2.82843
0.0441942 0.0805142 0.0805142 0.191933 0.191933 5248 2.82843 2.82843
0.0220971 0.023371 0.023371 0.0968704 0.0968704 20736 2.82843 2.82843


==> dat/testP2/hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.64709 0.64709 0.676059 0.676059 400 7.24115 9.01096
0.129713 0.220264 0.220264 0.430055 0.430055 1400 7.85753 10.1447
0.0657364 0.139124 0.139124 0.251924 0.251924 5200 7.97343 10.6974
0.0329799 0.0679286 0.0679286 0.133674 0.133674 20000 8.00225 10.8467
0.016504 0.0234957 0.0234957 0.0683696 0.0683696 78400 8.00944 10.8848


==> dat/testP2/kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.328757 0.472244 0.472244 0.988669 0.988669 612 11.0993 54.1575
0.166596 0.232835 0.232835 0.965749 0.965749 2380 11.0993 59.057
0.111557 0.160507 0.160507 0.9332 0.9332 5304 11.0993 61.6383
0.0838522 0.111016 0.111016 0.892467 0.892467 9384 11.0993 63.5816
0.0671705 0.120432 0.120432 0.85444 0.85444 14620 11.0993 64.7923
0.0560247 0.0776908 0.0776908 0.80211 0.80211 21012 11.0993 65.6184


==> dat/testP2/locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 1.26805 1.26805 0.874348 0.874348 352 2.82843 2.82843
0.0883883 0.28201 0.28201 0.482139 0.482139 1344 2.82843 2.82843
0.0441942 0.126105 0.126105 0.261268 0.261268 5248 2.82843 2.82843
0.0220971 0.0601877 0.0601877 0.136807 0.136807 20736 2.82843 2.82843


==> dat/testS1/hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.148958 0.148958 0.579008 0.579008 400 7.24115 9.01096
0.129713 0.0277142 0.0277142 0.387937 0.387937 1400 7.85753 10.1447
0.0657364 0.00955195 0.00955195 0.219991 0.219991 5200 7.97343 10.6974
0.0329799 0.00345769 0.00345769 0.115529 0.115529 20000 8.00225 10.8467
0.016504 0.000988493 0.000988493 0.0588893 0.0588893 78400 8.00944 10.8848


==> dat/testS1/kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.166596 0.062594 0.062594 0.173066 0.173066 2380 11.0993 59.057
0.111557 0.0325936 0.0325936 0.12418 0.12418 5304 11.0993 61.6383
0.0838522 0.0224089 0.0224089 0.0958329 0.0958329 9384 11.0993 63.5816
0.0671705 0.0160612 0.0160612 0.0772925 0.0772925 14620 11.0993 64.7923
0.0560247 0.0143456 0.0143456 0.0661926 0.0661926 21012 11.0993 65.6184


==> dat/testS1/locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.260286 0.260286 0.283791 0.283791 352 2.82843 2.82843
0.0883883 0.136541 0.136541 0.139661 0.139661 1344 2.82843 2.82843
0.0441942 0.0599224 0.0599224 0.0683799 0.0683799 5248 2.82843 2.82843
0.0220971 0.0105489 0.0105489 0.0337878 0.0337878 20736 2.82843 2.82843


==> dat/testS2/hexa.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.241412 0.132748 0.132748 0.208392 0.208392 400 7.24115 9.01096
0.129713 0.0763364 0.0763364 0.118556 0.118556 1400 7.85753 10.1447
0.0657364 0.06763 0.06763 0.0617877 0.0617877 5200 7.97343 10.6974
0.0329799 0.049696 0.049696 0.031324 0.031324 20000 8.00225 10.8467
0.016504 0.0311022 0.0311022 0.0157404 0.0157404 78400 8.00944 10.8848


==> dat/testS2/kershaw.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.166596 0.0738969 0.0738969 0.31494 0.31494 2380 11.0993 59.057
0.111557 0.0613418 0.0613418 0.224713 0.224713 5304 11.0993 61.6383
0.0838522 0.0555084 0.0555084 0.166121 0.166121 9384 11.0993 63.5816
0.0671705 0.0485274 0.0485274 0.138654 0.138654 14620 11.0993 64.7923
0.0560247 0.0428378 0.0428378 0.113237 0.113237 21012 11.0993 65.6184


==> dat/testS2/locref.dat <==
meshsize L2error L2error_ml H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.176777 0.127699 0.127699 0.223853 0.223853 352 2.82843 2.82843
0.0883883 0.0842477 0.0842477 0.112436 0.112436 1344 2.82843 2.82843
0.0441942 0.0448197 0.0448197 0.0561372 0.0561372 5248 2.82843 2.82843
0.0220971 0.0311857 0.0311857 0.0280182 0.0280182 20736 2.82843 2.82843

